Mock modularity of Calabi-Yau threefolds

Generating functions $h_r(\tau)$ of D4-D2-D0 BPS indices, appearing in Calabi-Yau compactifications of type IIA string theory and identical to rank 0 Donaldson-Thomas invariants, are known to be higher depth mock modular forms satisfying a specific modular anomaly equation, with depth determined by the D4-brane charge $r$. We develop a method to solve the anomaly equation for arbitrary charges, in terms of indefinite theta series. This allows us to find the generating functions up to modular forms that can be fixed by computing just a finite number of Fourier coefficients of $h_r$.

==> Description_of_Mathematica_files.txt <==
Put all files in the same directory in order for packages to load properly. 

-------------------- Packages & Database --------------------------------

--- theta-series-An.m ---
A database of expressions for $A_{N-1}$ lattice theta series and their modular derivatives. 
It contains results for both choices of vectors determining the dependence on refinement parameters shown in (5.18).
The results are computed up to N=14 for the choice a) in (5.18) and up to N=6 for choice b). 
These results are precise up to the first 20 terms at least.

--- CYlib.m ---
A Mathematica package that contains, in particular, functions computing solutions for two charges in terms of 
indefinite theta series and in terms of Hecke operators. 
More precisely, they compute the functions $\check G^{(\kappa;r_1,r_2)}_\mu$ and $G^{(\kappa)}_\mu$defined in (H.1)
and (4.2), repectively. There are also functions computing $A_{N-1}$ theta series and their derivatives 
using their factorized form.
Loads and relies on the previous database.

--- Soln3.m ---
A Mathematica package that allows to compute the solution (5.99) for n=3. To this end, call the function 
Series[g3[q, \kappa, {r1,r2,r3}, \mu, {\mu_1,\mu_2,\mu_3}, N],{q,0,M}] 
for an expanded result with precision corresponding to the first N+1 terms, expanded up to q^M. 
(Note that the (N+1)-th term can have a power of q different from N).
Loads and relies on the previous two programs.


----------------- Notebooks --------------------------------

--- Check-n3VW.nb ----
A Mathematica file that computes the difference between the n=3 solution with charges (1,1,1) and $\kappa=1$, 
contructed using indefinite theta series, and the one given by the generating function of SU(3) Vafa-Witten invariants on $P^2$.
Loads all three packages above.

--- computeAn.nb ---
A Mathematica file that uses CYlib.m to compute $A_{N-1}$ theta series. The results are then copied to theta-series-An.m.
Load only CYlib.m package and theta-series-An.m database. 

--- SolData.nb ---
A Mathematica file containing solutions that were computed explicitly for n=2 and n=3.
Loads all three files above.




